Continuous representations of intents for dialogue systems

Intent modelling has become an important part of modern dialogue systems. With the rapid expansion of practical dialogue systems and virtual assistants, such as Amazon Alexa, Apple Siri, and Google Assistant, the interest has only increased. However, up until recently the focus has been on detecting a fixed, discrete, number of seen intents. Recent years have seen some work done on unseen intent detection in the context of zero-shot learning. This paper continues the prior work by proposing a novel model where intents are continuous points placed in a specialist Intent Space that yields several advantages. First, the continuous representation enables to investigate relationships between the seen intents. Second, it allows any unseen intent to be reliably represented given limited quantities of data. Finally, this paper will show how the proposed model can be augmented with unseen intents without retraining any of the seen ones. Experiments show that the model can reliably add unseen intents with a high accuracy while retaining a high performance on the seen intents.

==> data/alpha.dat <==
1 1 0.9076616764068604
2 1 0.01838500052690506
3 1 0.018449561670422554
4 1 0.018444878980517387
5 1 0.018531307578086853
6 1 0.018527530133724213

1 2 0.018706051632761955
2 2 0.9059404134750366
3 2 0.01880425587296486
4 2 0.01881551556289196
5 2 0.018894802778959274
6 2 0.01883896254003048

1 3 0.016652822494506836
2 3 0.016531307250261307
3 3 0.9168402552604675
4 3 0.016505463048815727
5 3 0.016754750162363052
6 3 0.01671540178358555

1 4 0.019606629386544228
2 4 0.019592849537730217
3 4 0.019670002162456512
4 4 0.9016441106796265
5 4 0.019766507670283318
6 4 0.019719937816262245

1 5 0.01673167198896408
2 5 0.016844889149069786
3 5 0.01685510203242302
4 5 0.016820337623357773
5 5 0.915795624256134
6 5 0.016952229663729668

1 6 0.016811776906251907
2 6 0.016718916594982147
3 6 0.016862349584698677
4 6 0.01676907204091549
5 6 0.01708582229912281
6 6 0.9157520532608032



==> data/alpha_2_unseen.dat <==
1 2 0.0035232375375926495
2 2 0
3 2 0.013639003969728947
4 2 0
5 2 0.07333503663539886
6 2 0.4303452670574188
7 2 0.4791574776172638


1 4 0.008057945407927036
2 4 0
3 4 0.05497300624847412
4 4 0
5 4 0.5457181334495544
6 4 0.1939682513475418
7 4 0.19728267192840576


==> data/det_seen.dat <==
1.000000 0.000000
1.000000 0.001667
1.000000 0.003333
1.000000 0.005000
1.000000 0.006667
1.000000 0.008333
1.000000 0.010000
1.000000 0.011667
1.000000 0.013333
1.000000 0.015000
1.000000 0.016667
1.000000 0.018333
1.000000 0.020000
1.000000 0.021667
1.000000 0.023333
1.000000 0.025000
1.000000 0.026667
1.000000 0.028333
1.000000 0.030000
1.000000 0.031667
1.000000 0.033333
1.000000 0.035000
1.000000 0.036667
1.000000 0.038333
1.000000 0.040000
1.000000 0.041667
1.000000 0.043333
1.000000 0.045000
1.000000 0.046667
1.000000 0.048333
1.000000 0.050000
1.000000 0.051667
1.000000 0.053333
1.000000 0.055000
1.000000 0.056667
1.000000 0.058333
1.000000 0.060000
1.000000 0.061667
1.000000 0.063333
1.000000 0.065000
1.000000 0.066667
1.000000 0.068333
1.000000 0.070000
1.000000 0.071667
1.000000 0.073333
1.000000 0.075000
1.000000 0.076667
1.000000 0.078333
1.000000 0.080000
1.000000 0.081667
1.000000 0.083333
1.000000 0.085000
1.000000 0.086667
1.000000 0.088333
1.000000 0.090000
1.000000 0.091667
1.000000 0.093333
1.000000 0.095000
1.000000 0.096667
1.000000 0.098333
1.000000 0.100000
1.000000 0.101667
1.000000 0.103333
1.000000 0.105000
1.000000 0.106667
1.000000 0.108333
1.000000 0.110000
1.000000 0.111667
1.000000 0.113333
1.000000 0.115000
1.000000 0.116667
1.000000 0.118333
1.000000 0.120000
1.000000 0.121667
1.000000 0.123333
1.000000 0.125000
1.000000 0.126667
1.000000 0.128333
1.000000 0.130000
1.000000 0.131667
1.000000 0.135000
1.000000 0.136667
1.000000 0.138333
1.000000 0.140000
1.000000 0.141667
1.000000 0.143333
1.000000 0.145000
1.000000 0.146667
1.000000 0.148333
1.000000 0.150000
1.000000 0.151667
1.000000 0.153333
1.000000 0.155000
1.000000 0.156667
1.000000 0.158333
1.000000 0.160000
1.000000 0.161667
1.000000 0.163333
1.000000 0.165000
1.000000 0.166667
1.000000 0.168333
1.000000 0.170000
1.000000 0.171667
1.000000 0.173333
1.000000 0.175000
1.000000 0.176667
1.000000 0.178333
1.000000 0.180000
1.000000 0.181667
1.000000 0.183333
1.000000 0.185000
1.000000 0.186667
1.000000 0.188333
1.000000 0.190000
1.000000 0.191667
1.000000 0.193333
1.000000 0.195000
1.000000 0.196667
1.000000 0.198333
1.000000 0.200000
1.000000 0.201667
1.000000 0.203333
1.000000 0.205000
1.000000 0.206667
1.000000 0.208333
1.000000 0.210000
1.000000 0.211667
1.000000 0.213333
1.000000 0.215000
1.000000 0.216667
1.000000 0.218333
1.000000 0.220000
1.000000 0.221667
1.000000 0.223333
1.000000 0.225000
1.000000 0.226667
1.000000 0.228333
1.000000 0.230000
1.000000 0.231667
1.000000 0.233333
1.000000 0.235000
1.000000 0.236667
1.000000 0.238333
1.000000 0.240000
1.000000 0.241667
1.000000 0.245000
1.000000 0.246667
1.000000 0.248333
1.000000 0.250000
1.000000 0.251667
1.000000 0.253333
1.000000 0.255000
1.000000 0.256667
1.000000 0.258333
1.000000 0.260000
1.000000 0.261667
1.000000 0.263333
1.000000 0.265000
1.000000 0.266667
1.000000 0.268333
1.000000 0.270000
1.000000 0.271667
1.000000 0.273333
1.000000 0.275000
1.000000 0.276667
1.000000 0.278333
1.000000 0.280000
1.000000 0.281667
1.000000 0.283333
1.000000 0.285000
1.000000 0.286667
1.000000 0.288333
1.000000 0.290000
1.000000 0.291667
1.000000 0.293333
1.000000 0.295000
1.000000 0.296667
1.000000 0.298333
1.000000 0.300000
1.000000 0.301667
1.000000 0.303333
1.000000 0.305000
1.000000 0.306667
1.000000 0.308333
1.000000 0.310000
1.000000 0.311667
1.000000 0.313333
1.000000 0.315000
1.000000 0.316667
1.000000 0.318333
1.000000 0.320000
1.000000 0.321667
1.000000 0.323333
1.000000 0.325000
1.000000 0.326667
1.000000 0.328333
1.000000 0.330000
1.000000 0.331667
1.000000 0.333333
1.000000 0.335000
1.000000 0.336667
1.000000 0.338333
1.000000 0.340000
1.000000 0.341667
1.000000 0.343333
1.000000 0.345000
1.000000 0.346667
1.000000 0.348333
1.000000 0.350000
1.000000 0.351667
1.000000 0.353333
1.000000 0.355000
1.000000 0.356667
1.000000 0.358333
1.000000 0.360000
1.000000 0.361667
1.000000 0.363333
1.000000 0.365000
1.000000 0.366667
1.000000 0.368333
1.000000 0.370000
1.000000 0.371667
1.000000 0.373333
1.000000 0.375000
1.000000 0.376667
1.000000 0.378333
1.000000 0.380000
1.000000 0.381667
1.000000 0.383333
1.000000 0.385000
1.000000 0.386667
1.000000 0.388333
1.000000 0.390000
1.000000 0.391667
1.000000 0.393333
1.000000 0.395000
1.000000 0.396667
1.000000 0.398333
1.000000 0.400000
1.000000 0.401667
1.000000 0.403333
1.000000 0.405000
1.000000 0.406667
1.000000 0.408333
1.000000 0.410000
1.000000 0.411667
1.000000 0.413333
1.000000 0.415000
1.000000 0.416667
1.000000 0.418333
1.000000 0.420000
1.000000 0.421667
1.000000 0.423333
1.000000 0.425000
1.000000 0.426667
1.000000 0.428333
1.000000 0.430000
1.000000 0.431667
1.000000 0.433333
1.000000 0.435000
1.000000 0.436667
1.000000 0.438333
1.000000 0.440000
1.000000 0.441667
1.000000 0.443333
1.000000 0.445000
1.000000 0.446667
1.000000 0.448333
1.000000 0.450000
1.000000 0.451667
1.000000 0.453333
1.000000 0.455000
1.000000 0.456667
1.000000 0.458333
1.000000 0.460000
1.000000 0.461667
1.000000 0.463333
1.000000 0.465000
1.000000 0.466667
1.000000 0.468333
1.000000 0.470000
1.000000 0.471667
1.000000 0.473333
1.000000 0.475000
1.000000 0.476667
1.000000 0.478333
1.000000 0.480000
1.000000 0.481667
1.000000 0.483333
1.000000 0.485000
1.000000 0.486667
1.000000 0.488333
1.000000 0.490000
1.000000 0.491667
1.000000 0.493333
1.000000 0.495000
1.000000 0.496667
1.000000 0.498333
1.000000 0.500000
1.000000 0.501667
1.000000 0.503333
1.000000 0.505000
1.000000 0.506667
1.000000 0.508333
1.000000 0.510000
1.000000 0.511667
1.000000 0.513333
1.000000 0.515000
1.000000 0.516667
1.000000 0.518333
1.000000 0.520000
1.000000 0.521667
1.000000 0.523333
1.000000 0.525000
1.000000 0.526667
1.000000 0.528333
1.000000 0.530000
1.000000 0.531667
1.000000 0.533333
1.000000 0.535000
1.000000 0.536667
1.000000 0.538333
1.000000 0.540000
1.000000 0.541667
1.000000 0.543333
1.000000 0.545000
1.000000 0.546667
1.000000 0.548333
1.000000 0.550000
1.000000 0.551667
1.000000 0.553333
1.000000 0.555000
1.000000 0.556667
1.000000 0.558333
1.000000 0.560000
1.000000 0.561667
1.000000 0.563333
1.000000 0.565000
1.000000 0.566667
1.000000 0.568333
1.000000 0.570000
1.000000 0.571667
1.000000 0.573333
1.000000 0.575000
1.000000 0.576667
1.000000 0.578333
0.990000 0.578333
0.990000 0.580000
0.990000 0.581667
0.990000 0.583333
0.990000 0.585000
0.990000 0.586667
0.990000 0.588333
0.990000 0.590000
0.990000 0.591667
0.990000 0.593333
0.990000 0.595000
0.990000 0.598333
0.990000 0.600000
0.990000 0.601667
0.990000 0.603333
0.990000 0.605000
0.990000 0.606667
0.990000 0.608333
0.990000 0.610000
0.990000 0.611667
0.990000 0.613333
0.990000 0.615000
0.990000 0.616667
0.990000 0.618333
0.980000 0.618333
0.980000 0.620000
0.980000 0.621667
0.980000 0.623333
0.980000 0.625000
0.970000 0.625000
0.970000 0.626667
0.970000 0.628333
0.970000 0.630000
0.970000 0.631667
0.970000 0.633333
0.970000 0.635000
0.970000 0.636667
0.970000 0.638333
0.970000 0.640000
0.970000 0.641667
0.970000 0.643333
0.970000 0.645000
0.970000 0.646667
0.970000 0.648333
0.970000 0.650000
0.970000 0.651667
0.970000 0.653333
0.970000 0.655000
0.970000 0.656667
0.970000 0.658333
0.970000 0.660000
0.970000 0.661667
0.970000 0.663333
0.970000 0.665000
0.970000 0.666667
0.970000 0.668333
0.970000 0.670000
0.970000 0.671667
0.970000 0.673333
0.970000 0.675000
0.970000 0.676667
0.970000 0.678333
0.970000 0.680000
0.970000 0.681667
0.970000 0.683333
0.970000 0.685000
0.970000 0.686667
0.970000 0.688333
0.970000 0.690000
0.960000 0.690000
0.960000 0.691667
0.960000 0.693333
0.960000 0.695000
0.960000 0.696667
0.960000 0.698333
0.960000 0.700000
0.960000 0.701667
0.960000 0.703333
0.960000 0.705000
0.960000 0.706667
0.960000 0.708333
0.960000 0.710000
0.950000 0.710000
0.950000 0.711667
0.950000 0.713333
0.950000 0.715000
0.950000 0.716667
0.950000 0.718333
0.950000 0.720000
0.950000 0.721667
0.950000 0.723333
0.950000 0.725000
0.950000 0.726667
0.950000 0.728333
0.950000 0.730000
0.950000 0.731667
0.940000 0.731667
0.940000 0.733333
0.940000 0.735000
0.940000 0.736667
0.940000 0.738333
0.940000 0.740000
0.930000 0.740000
0.930000 0.741667
0.930000 0.743333
0.930000 0.745000
0.930000 0.746667
0.930000 0.748333
0.920000 0.748333
0.920000 0.750000
0.920000 0.751667
0.920000 0.753333
0.920000 0.755000
0.920000 0.756667
0.920000 0.758333
0.920000 0.760000
0.920000 0.761667
0.920000 0.763333
0.920000 0.765000
0.920000 0.766667
0.920000 0.768333
0.920000 0.770000
0.920000 0.771667
0.920000 0.775000
0.920000 0.776667
0.920000 0.778333
0.920000 0.780000
0.910000 0.780000
0.910000 0.781667
0.910000 0.783333
0.910000 0.785000
0.910000 0.786667
0.910000 0.788333
0.910000 0.790000
0.900000 0.790000
0.900000 0.791667
0.900000 0.793333
0.900000 0.795000
0.900000 0.796667
0.900000 0.798333
0.900000 0.800000
0.900000 0.801667
0.890000 0.801667
0.890000 0.803333
0.890000 0.805000
0.880000 0.805000
0.880000 0.806667
0.870000 0.806667
0.870000 0.808333
0.870000 0.810000
0.860000 0.810000
0.860000 0.811667
0.860000 0.813333
0.860000 0.815000
0.860000 0.816667
0.860000 0.818333
0.860000 0.820000
0.850000 0.820000
0.850000 0.821667
0.850000 0.823333
0.850000 0.825000
0.850000 0.826667
0.850000 0.828333
0.850000 0.830000
0.850000 0.831667
0.850000 0.833333
0.850000 0.835000
0.850000 0.836667
0.850000 0.838333
0.850000 0.840000
0.840000 0.840000
0.840000 0.841667
0.840000 0.843333
0.840000 0.845000
0.840000 0.846667
0.840000 0.848333
0.840000 0.850000
0.840000 0.851667
0.840000 0.853333
0.840000 0.855000
0.830000 0.855000
0.830000 0.856667
0.830000 0.858333
0.830000 0.860000
0.820000 0.860000
0.820000 0.861667
0.820000 0.863333
0.820000 0.865000
0.820000 0.866667
0.820000 0.868333
0.820000 0.870000
0.820000 0.871667
0.820000 0.873333
0.820000 0.875000
0.820000 0.876667
0.810000 0.876667
0.810000 0.878333
0.810000 0.880000
0.810000 0.881667
0.810000 0.883333
0.810000 0.885000
0.810000 0.886667
0.810000 0.888333
0.800000 0.888333
0.800000 0.890000
0.800000 0.891667
0.790000 0.891667
0.790000 0.893333
0.780000 0.893333
0.780000 0.895000
0.780000 0.896667
0.770000 0.896667
0.770000 0.898333
0.760000 0.898333
0.760000 0.900000
0.760000 0.901667
0.750000 0.901667
0.740000 0.901667
0.730000 0.901667
0.730000 0.903333
0.730000 0.905000
0.720000 0.905000
0.720000 0.906667
0.720000 0.908333
0.720000 0.910000
0.720000 0.911667
0.720000 0.913333
0.710000 0.913333
0.710000 0.915000
0.710000 0.916667
0.700000 0.916667
0.700000 0.918333
0.700000 0.920000
0.700000 0.921667
0.700000 0.923333
0.700000 0.925000
0.690000 0.925000
0.680000 0.925000
0.670000 0.925000
0.660000 0.925000
0.660000 0.926667
0.650000 0.926667
0.650000 0.928333
0.640000 0.928333
0.630000 0.928333
0.630000 0.930000
0.620000 0.930000
0.610000 0.930000
0.610000 0.931667
0.610000 0.933333
0.600000 0.933333
0.600000 0.935000
0.600000 0.936667
0.590000 0.936667
0.570000 0.936667
0.560000 0.936667
0.550000 0.936667
0.550000 0.938333
0.540000 0.938333
0.540000 0.940000
0.540000 0.941667
0.540000 0.943333
0.540000 0.945000
0.540000 0.946667
0.540000 0.948333
0.540000 0.950000
0.540000 0.951667
0.540000 0.953333
0.530000 0.953333
0.530000 0.955000
0.530000 0.956667
0.520000 0.956667
0.520000 0.958333
0.510000 0.958333
0.510000 0.960000
0.500000 0.960000
0.490000 0.960000
0.480000 0.960000
0.480000 0.961667
0.470000 0.961667
0.460000 0.961667
0.450000 0.961667
0.450000 0.963333
0.440000 0.963333
0.440000 0.965000
0.430000 0.965000
0.420000 0.965000
0.410000 0.965000
0.400000 0.965000
0.390000 0.965000
0.380000 0.965000
0.370000 0.965000
0.360000 0.965000
0.360000 0.966667
0.360000 0.968333
0.350000 0.968333
0.340000 0.968333
0.330000 0.968333
0.330000 0.970000
0.330000 0.971667
0.320000 0.971667
0.310000 0.971667
0.300000 0.971667
0.300000 0.973333
0.290000 0.973333
0.280000 0.973333
0.270000 0.973333
0.260000 0.973333
0.260000 0.975000
0.260000 0.976667
0.250000 0.976667
0.240000 0.976667
0.240000 0.978333
0.240000 0.980000
0.240000 0.981667
0.230000 0.981667
0.220000 0.981667
0.220000 0.983333
0.210000 0.983333
0.200000 0.983333
0.200000 0.985000
0.200000 0.986667
0.190000 0.986667
0.180000 0.986667
0.170000 0.986667
0.170000 0.988333
0.160000 0.988333
0.150000 0.988333
0.140000 0.988333
0.130000 0.988333
0.120000 0.988333
0.110000 0.988333
0.100000 0.988333
0.090000 0.988333
0.080000 0.988333
0.070000 0.988333
0.060000 0.988333
0.050000 0.988333
0.040000 0.988333
0.030000 0.988333
0.030000 0.990000
0.030000 0.991667
0.020000 0.991667
0.020000 0.993333
0.020000 0.995000
0.020000 0.996667
0.010000 0.996667


==> data/det_unseen.dat <==
0.421667 0.000000
0.421667 0.010000
0.420000 0.010000
0.418333 0.010000
0.416667 0.010000
0.415000 0.010000
0.413333 0.010000
0.411667 0.010000
0.410000 0.010000
0.408333 0.010000
0.406667 0.010000
0.405000 0.010000
0.401667 0.010000
0.400000 0.010000
0.398333 0.010000
0.396667 0.010000
0.395000 0.010000
0.393333 0.010000
0.391667 0.010000
0.390000 0.010000
0.388333 0.010000
0.386667 0.010000
0.385000 0.010000
0.383333 0.010000
0.381667 0.010000
0.381667 0.020000
0.380000 0.020000
0.378333 0.020000
0.376667 0.020000
0.375000 0.020000
0.375000 0.030000
0.373333 0.030000
0.371667 0.030000
0.370000 0.030000
0.368333 0.030000
0.366667 0.030000
0.365000 0.030000
0.363333 0.030000
0.361667 0.030000
0.360000 0.030000
0.358333 0.030000
0.356667 0.030000
0.355000 0.030000
0.353333 0.030000
0.351667 0.030000
0.350000 0.030000
0.348333 0.030000
0.346667 0.030000
0.345000 0.030000
0.343333 0.030000
0.341667 0.030000
0.340000 0.030000
0.338333 0.030000
0.336667 0.030000
0.335000 0.030000
0.333333 0.030000
0.331667 0.030000
0.330000 0.030000
0.328333 0.030000
0.326667 0.030000
0.325000 0.030000
0.323333 0.030000
0.321667 0.030000
0.320000 0.030000
0.318333 0.030000
0.316667 0.030000
0.315000 0.030000
0.313333 0.030000
0.311667 0.030000
0.310000 0.030000
0.310000 0.040000
0.308333 0.040000
0.306667 0.040000
0.305000 0.040000
0.303333 0.040000
0.301667 0.040000
0.300000 0.040000
0.298333 0.040000
0.296667 0.040000
0.295000 0.040000
0.293333 0.040000
0.291667 0.040000
0.290000 0.040000
0.290000 0.050000
0.288333 0.050000
0.286667 0.050000
0.285000 0.050000
0.283333 0.050000
0.281667 0.050000
0.280000 0.050000
0.278333 0.050000
0.276667 0.050000
0.275000 0.050000
0.273333 0.050000
0.271667 0.050000
0.270000 0.050000
0.268333 0.050000
0.268333 0.060000
0.266667 0.060000
0.265000 0.060000
0.263333 0.060000
0.261667 0.060000
0.260000 0.060000
0.260000 0.070000
0.258333 0.070000
0.256667 0.070000
0.255000 0.070000
0.253333 0.070000
0.251667 0.070000
0.251667 0.080000
0.250000 0.080000
0.248333 0.080000
0.246667 0.080000
0.245000 0.080000
0.243333 0.080000
0.241667 0.080000
0.240000 0.080000
0.238333 0.080000
0.236667 0.080000
0.235000 0.080000
0.233333 0.080000
0.231667 0.080000
0.230000 0.080000
0.228333 0.080000
0.225000 0.080000
0.223333 0.080000
0.221667 0.080000
0.220000 0.080000
0.220000 0.090000
0.218333 0.090000
0.216667 0.090000
0.215000 0.090000
0.213333 0.090000
0.211667 0.090000
0.210000 0.090000
0.210000 0.100000
0.208333 0.100000
0.206667 0.100000
0.205000 0.100000
0.203333 0.100000
0.201667 0.100000
0.200000 0.100000
0.198333 0.100000
0.198333 0.110000
0.196667 0.110000
0.195000 0.110000
0.195000 0.120000
0.193333 0.120000
0.193333 0.130000
0.191667 0.130000
0.190000 0.130000
0.190000 0.140000
0.188333 0.140000
0.186667 0.140000
0.185000 0.140000
0.183333 0.140000
0.181667 0.140000
0.180000 0.140000
0.180000 0.150000
0.178333 0.150000
0.176667 0.150000
0.175000 0.150000
0.173333 0.150000
0.171667 0.150000
0.170000 0.150000
0.168333 0.150000
0.166667 0.150000
0.165000 0.150000
0.163333 0.150000
0.161667 0.150000
0.160000 0.150000
0.160000 0.160000
0.158333 0.160000
0.156667 0.160000
0.155000 0.160000
0.153333 0.160000
0.151667 0.160000
0.150000 0.160000
0.148333 0.160000
0.146667 0.160000
0.145000 0.160000
0.145000 0.170000
0.143333 0.170000
0.141667 0.170000
0.140000 0.170000
0.140000 0.180000
0.138333 0.180000
0.136667 0.180000
0.135000 0.180000
0.133333 0.180000
0.131667 0.180000
0.130000 0.180000
0.128333 0.180000
0.126667 0.180000
0.125000 0.180000
0.123333 0.180000
0.123333 0.190000
0.121667 0.190000
0.120000 0.190000
0.118333 0.190000
0.116667 0.190000
0.115000 0.190000
0.113333 0.190000
0.111667 0.190000
0.111667 0.200000
0.110000 0.200000
0.108333 0.200000
0.108333 0.210000
0.106667 0.210000
0.106667 0.220000
0.105000 0.220000
0.103333 0.220000
0.103333 0.230000
0.101667 0.230000
0.101667 0.240000
0.100000 0.240000
0.098333 0.240000
0.098333 0.250000
0.098333 0.260000
0.098333 0.270000
0.096667 0.270000
0.095000 0.270000
0.095000 0.280000
0.093333 0.280000
0.091667 0.280000
0.090000 0.280000
0.088333 0.280000
0.086667 0.280000
0.086667 0.290000
0.085000 0.290000
0.083333 0.290000
0.083333 0.300000
0.081667 0.300000
0.080000 0.300000
0.078333 0.300000
0.076667 0.300000
0.075000 0.300000
0.075000 0.310000
0.075000 0.320000
0.075000 0.330000
0.075000 0.340000
0.073333 0.340000
0.073333 0.350000
0.071667 0.350000
0.071667 0.360000
0.071667 0.370000
0.070000 0.370000
0.070000 0.380000
0.070000 0.390000
0.068333 0.390000
0.066667 0.390000
0.066667 0.400000
0.065000 0.400000
0.063333 0.400000
0.063333 0.410000
0.063333 0.430000
0.063333 0.440000
0.063333 0.450000
0.061667 0.450000
0.061667 0.460000
0.060000 0.460000
0.058333 0.460000
0.056667 0.460000
0.055000 0.460000
0.053333 0.460000
0.051667 0.460000
0.050000 0.460000
0.048333 0.460000
0.046667 0.460000
0.046667 0.470000
0.045000 0.470000
0.043333 0.470000
0.043333 0.480000
0.041667 0.480000
0.041667 0.490000
0.040000 0.490000
0.040000 0.500000
0.040000 0.510000
0.040000 0.520000
0.038333 0.520000
0.038333 0.530000
0.038333 0.540000
0.038333 0.550000
0.036667 0.550000
0.036667 0.560000
0.035000 0.560000
0.035000 0.570000
0.035000 0.580000
0.035000 0.590000
0.035000 0.600000
0.035000 0.610000
0.035000 0.620000
0.035000 0.630000
0.035000 0.640000
0.033333 0.640000
0.031667 0.640000
0.031667 0.650000
0.031667 0.660000
0.031667 0.670000
0.030000 0.670000
0.028333 0.670000
0.028333 0.680000
0.028333 0.690000
0.028333 0.700000
0.026667 0.700000
0.026667 0.710000
0.026667 0.720000
0.026667 0.730000
0.026667 0.740000
0.025000 0.740000
0.023333 0.740000
0.023333 0.750000
0.023333 0.760000
0.021667 0.760000
0.020000 0.760000
0.018333 0.760000
0.018333 0.770000
0.018333 0.780000
0.016667 0.780000
0.016667 0.790000
0.016667 0.800000
0.015000 0.800000
0.013333 0.800000
0.013333 0.810000
0.013333 0.820000
0.013333 0.830000
0.011667 0.830000
0.011667 0.840000
0.011667 0.850000
0.011667 0.860000
0.011667 0.870000
0.011667 0.880000
0.011667 0.890000
0.011667 0.900000
0.011667 0.910000
0.011667 0.920000
0.011667 0.930000
0.011667 0.940000
0.011667 0.950000
0.011667 0.960000
0.011667 0.970000
0.010000 0.970000
0.008333 0.970000
0.008333 0.980000
0.006667 0.980000
0.005000 0.980000
0.003333 0.980000
0.003333 0.990000
0.001667 0.990000
0.000000 0.990000


==> data/dummy.csv <==
Step,Loss,Regularisation,Seen_Accuracy,Unseen_Accuracy,All Data Validation Accuracy,Revert
-1, 1, 1, 50, 50, 50, 1


==> data/empty.csv <==
Step,Loss,Regularisation,Seen_Accuracy,Unseen_Accuracy,All Data Validation Accuracy,Revert



==> data/experiment1_1.csv <==
Step,Loss,Accuracy,Revert,Training alpha/W
1,1.4523508548736572,77.66666666666666,False,W
2,0.2786024808883667,95.16666666666667,False,W
3,0.1432788074016571,95.66666666666667,False,W



==> data/experiment1_2.csv <==
Step,Loss,Accuracy,Revert,Training alpha/W
4,0.08682902902364731,96.0,False,Alpha
5,0.07454104721546173,96.33333333333334,False,Alpha


==> data/experiment1_3.csv <==
Step,Loss,Accuracy,Revert,Training alpha/W
6,0.06021513417363167,96.5,False,W



==> data/experiment2_1.csv <==
Step,Loss,Regularisation,Seen_Accuracy,Unseen_Accuracy,All Data Validation Accuracy,Revert
7,1.9244413375854492,0.004420950077474117,95.83333333333334,35.0,87.14285714285715,False
9,1.3110135793685913,0.05178764462471008,95.66666666666667,41.0,87.85714285714286,False
11,1.2995353937149048,0.0559365451335907,95.66666666666667,42.0,88.0,False
13,1.295897126197815,0.056804630905389786,95.66666666666667,40.0,87.71428571428571,False



==> data/experiment3_1.csv <==
Step,Loss,Regularisation,Seen_Accuracy,Unseen_Accuracy,All Data Validation Accuracy,Revert
14,0.2766825258731842,-1.4884977340698242,95.16666666666667,32.0,86.14285714285714,False
15,-0.11384665220975876,-1.2827045917510986,94.0,49.0,87.57142857142857,False
16,-0.33311110734939575,-1.173516869544983,93.0,63.0,88.71428571428571,False
17,-0.4398486614227295,-1.0508290529251099,92.0,76.0,89.71428571428571,False
19,-0.5254223346710205,-0.9232912659645081,91.66666666666666,81.0,90.14285714285714,False
21,-0.6323667168617249,-0.9779742360115051,91.5,85.0,90.57142857142857,False
23,-0.6993244290351868,-1.025804042816162,92.83333333333333,86.0,91.85714285714286,False
24,-0.7860326170921326,-1.1040691137313843,93.83333333333333,86.0,92.71428571428571,False
25,-1.670102596282959,-1.9203150272369385,96.5,96.0,96.42857142857143,False
26,-2.149108409881592,-2.387006998062134,96.33333333333334,98.0,96.57142857142857,False
28,-2.911710500717163,-3.1544995307922363,96.5,98.0,96.71428571428571,False


==> data/pr_seen.dat <==
1.000000 0.857143
0.998333 0.856938
0.996667 0.856734
0.995000 0.856528
0.993333 0.856322
0.991667 0.856115
0.990000 0.855908
0.988333 0.855700
0.986667 0.855491
0.985000 0.855282
0.983333 0.855072
0.981667 0.854862
0.980000 0.854651
0.978333 0.854440
0.976667 0.854227
0.975000 0.854015
0.973333 0.853801
0.971667 0.853587
0.970000 0.853372
0.968333 0.853157
0.966667 0.852941
0.965000 0.852725
0.963333 0.852507
0.961667 0.852290
0.960000 0.852071
0.958333 0.851852
0.956667 0.851632
0.955000 0.851412
0.953333 0.851190
0.951667 0.850969
0.950000 0.850746
0.948333 0.850523
0.946667 0.850299
0.945000 0.850075
0.943333 0.849850
0.941667 0.849624
0.940000 0.849398
0.938333 0.849170
0.936667 0.848943
0.935000 0.848714
0.933333 0.848485
0.931667 0.848255
0.930000 0.848024
0.928333 0.847793
0.926667 0.847561
0.925000 0.847328
0.923333 0.847095
0.921667 0.846861
0.920000 0.846626
0.918333 0.846390
0.916667 0.846154
0.915000 0.845917
0.913333 0.845679
0.911667 0.845440
0.910000 0.845201
0.908333 0.844961
0.906667 0.844720
0.905000 0.844479
0.903333 0.844237
0.901667 0.843994
0.900000 0.843750
0.898333 0.843505
0.896667 0.843260
0.895000 0.843014
0.893333 0.842767
0.891667 0.842520
0.890000 0.842271
0.888333 0.842022
0.886667 0.841772
0.885000 0.841521
0.883333 0.841270
0.881667 0.841017
0.880000 0.840764
0.878333 0.840510
0.876667 0.840256
0.875000 0.840000
0.873333 0.839744
0.871667 0.839486
0.870000 0.839228
0.868333 0.838969
0.865000 0.838449
0.863333 0.838188
0.861667 0.837925
0.860000 0.837662
0.858333 0.837398
0.856667 0.837134
0.855000 0.836868
0.853333 0.836601
0.851667 0.836334
0.850000 0.836066
0.848333 0.835796
0.846667 0.835526
0.845000 0.835255
0.843333 0.834983
0.841667 0.834711
0.840000 0.834437
0.838333 0.834163
0.836667 0.833887
0.835000 0.833611
0.833333 0.833333
0.831667 0.833055
0.830000 0.832776
0.828333 0.832496
0.826667 0.832215
0.825000 0.831933
0.823333 0.831650
0.821667 0.831366
0.820000 0.831081
0.818333 0.830795
0.816667 0.830508
0.815000 0.830221
0.813333 0.829932
0.811667 0.829642
0.810000 0.829352
0.808333 0.829060
0.806667 0.828767
0.805000 0.828473
0.803333 0.828179
0.801667 0.827883
0.800000 0.827586
0.798333 0.827288
0.796667 0.826990
0.795000 0.826690
0.793333 0.826389
0.791667 0.826087
0.790000 0.825784
0.788333 0.825480
0.786667 0.825175
0.785000 0.824869
0.783333 0.824561
0.781667 0.824253
0.780000 0.823944
0.778333 0.823633
0.776667 0.823322
0.775000 0.823009
0.773333 0.822695
0.771667 0.822380
0.770000 0.822064
0.768333 0.821747
0.766667 0.821429
0.765000 0.821109
0.763333 0.820789
0.761667 0.820467
0.760000 0.820144
0.758333 0.819820
0.755000 0.819168
0.753333 0.818841
0.751667 0.818512
0.750000 0.818182
0.748333 0.817851
0.746667 0.817518
0.745000 0.817185
0.743333 0.816850
0.741667 0.816514
0.740000 0.816176
0.738333 0.815838
0.736667 0.815498
0.735000 0.815157
0.733333 0.814815
0.731667 0.814471
0.730000 0.814126
0.728333 0.813780
0.726667 0.813433
0.725000 0.813084
0.723333 0.812734
0.721667 0.812383
0.720000 0.812030
0.718333 0.811676
0.716667 0.811321
0.715000 0.810964
0.713333 0.810606
0.711667 0.810247
0.710000 0.809886
0.708333 0.809524
0.706667 0.809160
0.705000 0.808795
0.703333 0.808429
0.701667 0.808061
0.700000 0.807692
0.698333 0.807322
0.696667 0.806950
0.695000 0.806576
0.693333 0.806202
0.691667 0.805825
0.690000 0.805447
0.688333 0.805068
0.686667 0.804688
0.685000 0.804305
0.683333 0.803922
0.681667 0.803536
0.680000 0.803150
0.678333 0.802761
0.676667 0.802372
0.675000 0.801980
0.673333 0.801587
0.671667 0.801193
0.670000 0.800797
0.668333 0.800399
0.666667 0.800000
0.665000 0.799599
0.663333 0.799197
0.661667 0.798793
0.660000 0.798387
0.658333 0.797980
0.656667 0.797571
0.655000 0.797160
0.653333 0.796748
0.651667 0.796334
0.650000 0.795918
0.648333 0.795501
0.646667 0.795082
0.645000 0.794661
0.643333 0.794239
0.641667 0.793814
0.640000 0.793388
0.638333 0.792961
0.636667 0.792531
0.635000 0.792100
0.633333 0.791667
0.631667 0.791232
0.630000 0.790795
0.628333 0.790356
0.626667 0.789916
0.625000 0.789474
0.623333 0.789030
0.621667 0.788584
0.620000 0.788136
0.618333 0.787686
0.616667 0.787234
0.615000 0.786780
0.613333 0.786325
0.611667 0.785867
0.610000 0.785408
0.608333 0.784946
0.606667 0.784483
0.605000 0.784017
0.603333 0.783550
0.601667 0.783080
0.600000 0.782609
0.598333 0.782135
0.596667 0.781659
0.595000 0.781182
0.593333 0.780702
0.591667 0.780220
0.590000 0.779736
0.588333 0.779249
0.586667 0.778761
0.585000 0.778271
0.583333 0.777778
0.581667 0.777283
0.580000 0.776786
0.578333 0.776286
0.576667 0.775785
0.575000 0.775281
0.573333 0.774775
0.571667 0.774266
0.570000 0.773756
0.568333 0.773243
0.566667 0.772727
0.565000 0.772210
0.563333 0.771689
0.561667 0.771167
0.560000 0.770642
0.558333 0.770115
0.556667 0.769585
0.555000 0.769053
0.553333 0.768519
0.551667 0.767981
0.550000 0.767442
0.548333 0.766900
0.546667 0.766355
0.545000 0.765808
0.543333 0.765258
0.541667 0.764706
0.540000 0.764151
0.538333 0.763593
0.536667 0.763033
0.535000 0.762470
0.533333 0.761905
0.531667 0.761337
0.530000 0.760766
0.528333 0.760192
0.526667 0.759615
0.525000 0.759036
0.523333 0.758454
0.521667 0.757869
0.520000 0.757282
0.518333 0.756691
0.516667 0.756098
0.515000 0.755501
0.513333 0.754902
0.511667 0.754300
0.510000 0.753695
0.508333 0.753086
0.506667 0.752475
0.505000 0.751861
0.503333 0.751244
0.501667 0.750623
0.500000 0.750000
0.498333 0.749373
0.496667 0.748744
0.495000 0.748111
0.493333 0.747475
0.491667 0.746835
0.490000 0.746193
0.488333 0.745547
0.486667 0.744898
0.485000 0.744246
0.483333 0.743590
0.481667 0.742931
0.480000 0.742268
0.478333 0.741602
0.476667 0.740933
0.475000 0.740260
0.473333 0.739583
0.471667 0.738903
0.470000 0.738220
0.468333 0.737533
0.466667 0.736842
0.465000 0.736148
0.463333 0.735450
0.461667 0.734748
0.460000 0.734043
0.458333 0.733333
0.456667 0.732620
0.455000 0.731903
0.453333 0.731183
0.451667 0.730458
0.450000 0.729730
0.448333 0.728997
0.446667 0.728261
0.445000 0.727520
0.443333 0.726776
0.441667 0.726027
0.440000 0.725275
0.438333 0.724518
0.436667 0.723757
0.435000 0.722992
0.433333 0.722222
0.431667 0.721448
0.430000 0.720670
0.428333 0.719888
0.426667 0.719101
0.425000 0.718310
0.423333 0.717514
0.421667 0.716714
0.421667 0.718750
0.420000 0.717949
0.418333 0.717143
0.416667 0.716332
0.415000 0.715517
0.413333 0.714697
0.411667 0.713873
0.410000 0.713043
0.408333 0.712209
0.406667 0.711370
0.405000 0.710526
0.401667 0.708824
0.400000 0.707965
0.398333 0.707101
0.396667 0.706231
0.395000 0.705357
0.393333 0.704478
0.391667 0.703593
0.390000 0.702703
0.388333 0.701807
0.386667 0.700906
0.385000 0.700000
0.383333 0.699088
0.381667 0.698171
0.381667 0.700306
0.380000 0.699387
0.378333 0.698462
0.376667 0.697531
0.375000 0.696594
0.375000 0.698758
0.373333 0.697819
0.371667 0.696875
0.370000 0.695925
0.368333 0.694969
0.366667 0.694006
0.365000 0.693038
0.363333 0.692063
0.361667 0.691083
0.360000 0.690096
0.358333 0.689103
0.356667 0.688103
0.355000 0.687097
0.353333 0.686084
0.351667 0.685065
0.350000 0.684039
0.348333 0.683007
0.346667 0.681967
0.345000 0.680921
0.343333 0.679868
0.341667 0.678808
0.340000 0.677741
0.338333 0.676667
0.336667 0.675585
0.335000 0.674497
0.333333 0.673401
0.331667 0.672297
0.330000 0.671186
0.328333 0.670068
0.326667 0.668942
0.325000 0.667808
0.323333 0.666667
0.321667 0.665517
0.320000 0.664360
0.318333 0.663194
0.316667 0.662021
0.315000 0.660839
0.313333 0.659649
0.311667 0.658451
0.310000 0.657244
0.310000 0.659574
0.308333 0.658363
0.306667 0.657143
0.305000 0.655914
0.303333 0.654676
0.301667 0.653430
0.300000 0.652174
0.298333 0.650909
0.296667 0.649635
0.295000 0.648352
0.293333 0.647059
0.291667 0.645756
0.290000 0.644444
0.290000 0.646840
0.288333 0.645522
0.286667 0.644195
0.285000 0.642857
0.283333 0.641509
0.281667 0.640152
0.280000 0.638783
0.278333 0.637405
0.276667 0.636015
0.275000 0.634615
0.273333 0.633205
0.271667 0.631783
0.270000 0.630350
0.268333 0.628906
0.268333 0.631373
0.266667 0.629921
0.265000 0.628458
0.263333 0.626984
0.261667 0.625498
0.260000 0.624000
0.260000 0.626506
0.258333 0.625000
0.256667 0.623482
0.255000 0.621951
0.253333 0.620408
0.251667 0.618852
0.251667 0.621399
0.250000 0.619835
0.248333 0.618257
0.246667 0.616667
0.245000 0.615063
0.243333 0.613445
0.241667 0.611814
0.240000 0.610169
0.238333 0.608511
0.236667 0.606838
0.235000 0.605150
0.233333 0.603448
0.231667 0.601732
0.230000 0.600000
0.228333 0.598253
0.225000 0.594714
0.223333 0.592920
0.221667 0.591111
0.220000 0.589286
0.220000 0.591928
0.218333 0.590090
0.216667 0.588235
0.215000 0.586364
0.213333 0.584475
0.211667 0.582569
0.210000 0.580645
0.210000 0.583333
0.208333 0.581395
0.206667 0.579439
0.205000 0.577465
0.203333 0.575472
0.201667 0.573460
0.200000 0.571429
0.198333 0.569378
0.198333 0.572115
0.196667 0.570048
0.195000 0.567961
0.195000 0.570732
0.193333 0.568627
0.193333 0.571429
0.191667 0.569307
0.190000 0.567164
0.190000 0.570000
0.188333 0.567839
0.186667 0.565657
0.185000 0.563452
0.183333 0.561224
0.181667 0.558974
0.180000 0.556701
0.180000 0.559585
0.178333 0.557292
0.176667 0.554974
0.175000 0.552632
0.173333 0.550265
0.171667 0.547872
0.170000 0.545455
0.168333 0.543011
0.166667 0.540541
0.165000 0.538043
0.163333 0.535519
0.161667 0.532967
0.160000 0.530387
0.160000 0.533333
0.158333 0.530726
0.156667 0.528090
0.155000 0.525424
0.153333 0.522727
0.151667 0.520000
0.150000 0.517241
0.148333 0.514451
0.146667 0.511628
0.145000 0.508772
0.145000 0.511765
0.143333 0.508876
0.141667 0.505952
0.140000 0.502994
0.140000 0.506024
0.138333 0.503030
0.136667 0.500000
0.135000 0.496933
0.133333 0.493827
0.131667 0.490683
0.130000 0.487500
0.128333 0.484277
0.126667 0.481013
0.125000 0.477707
0.123333 0.474359
0.123333 0.477419
0.121667 0.474026
0.120000 0.470588
0.118333 0.467105
0.116667 0.463576
0.115000 0.460000
0.113333 0.456376
0.111667 0.452703
0.111667 0.455782
0.110000 0.452055
0.108333 0.448276
0.108333 0.451389
0.106667 0.447552
0.106667 0.450704
0.105000 0.446809
0.103333 0.442857
0.103333 0.446043
0.101667 0.442029
0.101667 0.445255
0.100000 0.441176
0.098333 0.437037
0.098333 0.440299
0.098333 0.443609
0.098333 0.446970
0.096667 0.442748
0.095000 0.438462
0.095000 0.441860
0.093333 0.437500
0.091667 0.433071
0.090000 0.428571
0.088333 0.424000
0.086667 0.419355
0.086667 0.422764
0.085000 0.418033
0.083333 0.413223
0.083333 0.416667
0.081667 0.411765
0.080000 0.406780
0.078333 0.401709
0.076667 0.396552
0.075000 0.391304
0.075000 0.394737
0.075000 0.398230
0.075000 0.401786
0.075000 0.405405
0.073333 0.400000
0.073333 0.403670
0.071667 0.398148
0.071667 0.401869
0.071667 0.405660
0.070000 0.400000
0.070000 0.403846
0.070000 0.407767
0.068333 0.401961
0.066667 0.396040
0.066667 0.400000
0.065000 0.393939
0.063333 0.387755
0.063333 0.391753
0.063333 0.400000
0.063333 0.404255
0.063333 0.408602
0.061667 0.402174
0.061667 0.406593
0.060000 0.400000
0.058333 0.393258
0.056667 0.386364
0.055000 0.379310
0.053333 0.372093
0.051667 0.364706
0.050000 0.357143
0.048333 0.349398
0.046667 0.341463
0.046667 0.345679
0.045000 0.337500
0.043333 0.329114
0.043333 0.333333
0.041667 0.324675
0.041667 0.328947
0.040000 0.320000
0.040000 0.324324
0.040000 0.328767
0.040000 0.333333
0.038333 0.323944
0.038333 0.328571
0.038333 0.333333
0.038333 0.338235
0.036667 0.328358
0.036667 0.333333
0.035000 0.323077
0.035000 0.328125
0.035000 0.333333
0.035000 0.338710
0.035000 0.344262
0.035000 0.350000
0.035000 0.355932
0.035000 0.362069
0.035000 0.368421
0.033333 0.357143
0.031667 0.345455
0.031667 0.351852
0.031667 0.358491
0.031667 0.365385
0.030000 0.352941
0.028333 0.340000
0.028333 0.346939
0.028333 0.354167
0.028333 0.361702
0.026667 0.347826
0.026667 0.355556
0.026667 0.363636
0.026667 0.372093
0.026667 0.380952
0.025000 0.365854
0.023333 0.350000
0.023333 0.358974
0.023333 0.368421
0.021667 0.351351
0.020000 0.333333
0.018333 0.314286
0.018333 0.323529
0.018333 0.333333
0.016667 0.312500
0.016667 0.322581
0.016667 0.333333
0.015000 0.310345
0.013333 0.285714
0.013333 0.296296
0.013333 0.307692
0.013333 0.320000
0.011667 0.291667
0.011667 0.304348
0.011667 0.318182
0.011667 0.333333
0.011667 0.350000
0.011667 0.368421
0.011667 0.388889
0.011667 0.411765
0.011667 0.437500
0.011667 0.466667
0.011667 0.500000
0.011667 0.538462
0.011667 0.583333
0.011667 0.636364
0.011667 0.700000
0.010000 0.666667
0.008333 0.625000
0.008333 0.714286
0.006667 0.666667
0.005000 0.600000
0.003333 0.500000
0.003333 0.666667
0.001667 0.500000
0.000000 0.000000
0.000000 1.000000


==> data/pr_unseen.dat <==
1.000000 0.283286
0.990000 0.281250
0.990000 0.282051
0.990000 0.282857
0.990000 0.283668
0.990000 0.284483
0.990000 0.285303
0.990000 0.286127
0.990000 0.286957
0.990000 0.287791
0.990000 0.288630
0.990000 0.289474
0.990000 0.291176
0.990000 0.292035
0.990000 0.292899
0.990000 0.293769
0.990000 0.294643
0.990000 0.295522
0.990000 0.296407
0.990000 0.297297
0.990000 0.298193
0.990000 0.299094
0.990000 0.300000
0.990000 0.300912
0.990000 0.301829
0.980000 0.299694
0.980000 0.300613
0.980000 0.301538
0.980000 0.302469
0.980000 0.303406
0.970000 0.301242
0.970000 0.302181
0.970000 0.303125
0.970000 0.304075
0.970000 0.305031
0.970000 0.305994
0.970000 0.306962
0.970000 0.307937
0.970000 0.308917
0.970000 0.309904
0.970000 0.310897
0.970000 0.311897
0.970000 0.312903
0.970000 0.313916
0.970000 0.314935
0.970000 0.315961
0.970000 0.316993
0.970000 0.318033
0.970000 0.319079
0.970000 0.320132
0.970000 0.321192
0.970000 0.322259
0.970000 0.323333
0.970000 0.324415
0.970000 0.325503
0.970000 0.326599
0.970000 0.327703
0.970000 0.328814
0.970000 0.329932
0.970000 0.331058
0.970000 0.332192
0.970000 0.333333
0.970000 0.334483
0.970000 0.335640
0.970000 0.336806
0.970000 0.337979
0.970000 0.339161
0.970000 0.340351
0.970000 0.341549
0.970000 0.342756
0.960000 0.340426
0.960000 0.341637
0.960000 0.342857
0.960000 0.344086
0.960000 0.345324
0.960000 0.346570
0.960000 0.347826
0.960000 0.349091
0.960000 0.350365
0.960000 0.351648
0.960000 0.352941
0.960000 0.354244
0.960000 0.355556
0.950000 0.353160
0.950000 0.354478
0.950000 0.355805
0.950000 0.357143
0.950000 0.358491
0.950000 0.359848
0.950000 0.361217
0.950000 0.362595
0.950000 0.363985
0.950000 0.365385
0.950000 0.366795
0.950000 0.368217
0.950000 0.369650
0.950000 0.371094
0.940000 0.368627
0.940000 0.370079
0.940000 0.371542
0.940000 0.373016
0.940000 0.374502
0.940000 0.376000
0.930000 0.373494
0.930000 0.375000
0.930000 0.376518
0.930000 0.378049
0.930000 0.379592
0.930000 0.381148
0.920000 0.378601
0.920000 0.380165
0.920000 0.381743
0.920000 0.383333
0.920000 0.384937
0.920000 0.386555
0.920000 0.388186
0.920000 0.389831
0.920000 0.391489
0.920000 0.393162
0.920000 0.394850
0.920000 0.396552
0.920000 0.398268
0.920000 0.400000
0.920000 0.401747
0.920000 0.405286
0.920000 0.407080
0.920000 0.408889
0.920000 0.410714
0.910000 0.408072
0.910000 0.409910
0.910000 0.411765
0.910000 0.413636
0.910000 0.415525
0.910000 0.417431
0.910000 0.419355
0.900000 0.416667
0.900000 0.418605
0.900000 0.420561
0.900000 0.422535
0.900000 0.424528
0.900000 0.426540
0.900000 0.428571
0.900000 0.430622
0.890000 0.427885
0.890000 0.429952
0.890000 0.432039
0.880000 0.429268
0.880000 0.431373
0.870000 0.428571
0.870000 0.430693
0.870000 0.432836
0.860000 0.430000
0.860000 0.432161
0.860000 0.434343
0.860000 0.436548
0.860000 0.438776
0.860000 0.441026
0.860000 0.443299
0.850000 0.440415
0.850000 0.442708
0.850000 0.445026
0.850000 0.447368
0.850000 0.449735
0.850000 0.452128
0.850000 0.454545
0.850000 0.456989
0.850000 0.459459
0.850000 0.461957
0.850000 0.464481
0.850000 0.467033
0.850000 0.469613
0.840000 0.466667
0.840000 0.469274
0.840000 0.471910
0.840000 0.474576
0.840000 0.477273
0.840000 0.480000
0.840000 0.482759
0.840000 0.485549
0.840000 0.488372
0.840000 0.491228
0.830000 0.488235
0.830000 0.491124
0.830000 0.494048
0.830000 0.497006
0.820000 0.493976
0.820000 0.496970
0.820000 0.500000
0.820000 0.503067
0.820000 0.506173
0.820000 0.509317
0.820000 0.512500
0.820000 0.515723
0.820000 0.518987
0.820000 0.522293
0.820000 0.525641
0.810000 0.522581
0.810000 0.525974
0.810000 0.529412
0.810000 0.532895
0.810000 0.536424
0.810000 0.540000
0.810000 0.543624
0.810000 0.547297
0.800000 0.544218
0.800000 0.547945
0.800000 0.551724
0.790000 0.548611
0.790000 0.552448
0.780000 0.549296
0.780000 0.553191
0.780000 0.557143
0.770000 0.553957
0.770000 0.557971
0.760000 0.554745
0.760000 0.558824
0.760000 0.562963
0.750000 0.559701
0.740000 0.556391
0.730000 0.553030
0.730000 0.557252
0.730000 0.561538
0.720000 0.558140
0.720000 0.562500
0.720000 0.566929
0.720000 0.571429
0.720000 0.576000
0.720000 0.580645
0.710000 0.577236
0.710000 0.581967
0.710000 0.586777
0.700000 0.583333
0.700000 0.588235
0.700000 0.593220
0.700000 0.598291
0.700000 0.603448
0.700000 0.608696
0.690000 0.605263
0.680000 0.601770
0.670000 0.598214
0.660000 0.594595
0.660000 0.600000
0.650000 0.596330
0.650000 0.601852
0.640000 0.598131
0.630000 0.594340
0.630000 0.600000
0.620000 0.596154
0.610000 0.592233
0.610000 0.598039
0.610000 0.603960
0.600000 0.600000
0.600000 0.606061
0.600000 0.612245
0.590000 0.608247
0.570000 0.600000
0.560000 0.595745
0.550000 0.591398
0.550000 0.597826
0.540000 0.593407
0.540000 0.600000
0.540000 0.606742
0.540000 0.613636
0.540000 0.620690
0.540000 0.627907
0.540000 0.635294
0.540000 0.642857
0.540000 0.650602
0.540000 0.658537
0.530000 0.654321
0.530000 0.662500
0.530000 0.670886
0.520000 0.666667
0.520000 0.675325
0.510000 0.671053
0.510000 0.680000
0.500000 0.675676
0.490000 0.671233
0.480000 0.666667
0.480000 0.676056
0.470000 0.671429
0.460000 0.666667
0.450000 0.661765
0.450000 0.671642
0.440000 0.666667
0.440000 0.676923
0.430000 0.671875
0.420000 0.666667
0.410000 0.661290
0.400000 0.655738
0.390000 0.650000
0.380000 0.644068
0.370000 0.637931
0.360000 0.631579
0.360000 0.642857
0.360000 0.654545
0.350000 0.648148
0.340000 0.641509
0.330000 0.634615
0.330000 0.647059
0.330000 0.660000
0.320000 0.653061
0.310000 0.645833
0.300000 0.638298
0.300000 0.652174
0.290000 0.644444
0.280000 0.636364
0.270000 0.627907
0.260000 0.619048
0.260000 0.634146
0.260000 0.650000
0.250000 0.641026
0.240000 0.631579
0.240000 0.648649
0.240000 0.666667
0.240000 0.685714
0.230000 0.676471
0.220000 0.666667
0.220000 0.687500
0.210000 0.677419
0.200000 0.666667
0.200000 0.689655
0.200000 0.714286
0.190000 0.703704
0.180000 0.692308
0.170000 0.680000
0.170000 0.708333
0.160000 0.695652
0.150000 0.681818
0.140000 0.666667
0.130000 0.650000
0.120000 0.631579
0.110000 0.611111
0.100000 0.588235
0.090000 0.562500
0.080000 0.533333
0.070000 0.500000
0.060000 0.461538
0.050000 0.416667
0.040000 0.363636
0.030000 0.300000
0.030000 0.333333
0.030000 0.375000
0.020000 0.285714
0.020000 0.333333
0.020000 0.400000
0.020000 0.500000
0.010000 0.333333
0.010000 0.500000
0.010000 1.000000
0.000000 1.000000


==> data/roc_seen.dat <==
0.000000 0.000000
0.010000 0.000000
0.010000 0.003333
0.020000 0.003333
0.020000 0.008333
0.030000 0.008333
0.030000 0.011667
0.170000 0.011667
0.170000 0.013333
0.200000 0.013333
0.200000 0.016667
0.220000 0.016667
0.220000 0.018333
0.240000 0.018333
0.240000 0.023333
0.260000 0.023333
0.260000 0.026667
0.300000 0.026667
0.300000 0.028333
0.330000 0.028333
0.330000 0.031667
0.360000 0.031667
0.360000 0.035000
0.440000 0.035000
0.440000 0.036667
0.450000 0.036667
0.450000 0.038333
0.480000 0.038333
0.480000 0.040000
0.510000 0.040000
0.510000 0.041667
0.520000 0.041667
0.520000 0.043333
0.530000 0.043333
0.530000 0.046667
0.540000 0.046667
0.540000 0.061667
0.550000 0.061667
0.550000 0.063333
0.570000 0.063333
0.590000 0.063333
0.600000 0.063333
0.600000 0.066667
0.610000 0.066667
0.610000 0.070000
0.630000 0.070000
0.630000 0.071667
0.650000 0.071667
0.650000 0.073333
0.660000 0.073333
0.660000 0.075000
0.700000 0.075000
0.700000 0.083333
0.710000 0.083333
0.710000 0.086667
0.720000 0.086667
0.720000 0.095000
0.730000 0.095000
0.730000 0.098333
0.760000 0.098333
0.760000 0.101667
0.770000 0.101667
0.770000 0.103333
0.780000 0.103333
0.780000 0.106667
0.790000 0.106667
0.790000 0.108333
0.800000 0.108333
0.800000 0.111667
0.810000 0.111667
0.810000 0.123333
0.820000 0.123333
0.820000 0.140000
0.830000 0.140000
0.830000 0.145000
0.840000 0.145000
0.840000 0.160000
0.850000 0.160000
0.850000 0.180000
0.860000 0.180000
0.860000 0.190000
0.870000 0.190000
0.870000 0.193333
0.880000 0.193333
0.880000 0.195000
0.890000 0.195000
0.890000 0.198333
0.900000 0.198333
0.900000 0.210000
0.910000 0.210000
0.910000 0.220000
0.920000 0.220000
0.920000 0.225000
0.920000 0.228333
0.920000 0.251667
0.930000 0.251667
0.930000 0.260000
0.940000 0.260000
0.940000 0.268333
0.950000 0.268333
0.950000 0.290000
0.960000 0.290000
0.960000 0.310000
0.970000 0.310000
0.970000 0.375000
0.980000 0.375000
0.980000 0.381667
0.990000 0.381667
0.990000 0.401667
0.990000 0.405000
0.990000 0.421667
1.000000 0.421667
1.000000 0.755000
1.000000 0.758333
1.000000 0.865000
1.000000 0.868333
1.000000 1.000000


==> data/roc_unseen.dat <==
0.000000 0.000000
0.000000 0.010000
0.003333 0.010000
0.003333 0.020000
0.008333 0.020000
0.008333 0.030000
0.011667 0.030000
0.011667 0.170000
0.013333 0.170000
0.013333 0.200000
0.016667 0.200000
0.016667 0.220000
0.018333 0.220000
0.018333 0.240000
0.023333 0.240000
0.023333 0.260000
0.026667 0.260000
0.026667 0.300000
0.028333 0.300000
0.028333 0.330000
0.031667 0.330000
0.031667 0.360000
0.035000 0.360000
0.035000 0.440000
0.036667 0.440000
0.036667 0.450000
0.038333 0.450000
0.038333 0.480000
0.040000 0.480000
0.040000 0.510000
0.041667 0.510000
0.041667 0.520000
0.043333 0.520000
0.043333 0.530000
0.046667 0.530000
0.046667 0.540000
0.061667 0.540000
0.061667 0.550000
0.063333 0.550000
0.063333 0.570000
0.063333 0.590000
0.063333 0.600000
0.066667 0.600000
0.066667 0.610000
0.070000 0.610000
0.070000 0.630000
0.071667 0.630000
0.071667 0.650000
0.073333 0.650000
0.073333 0.660000
0.075000 0.660000
0.075000 0.700000
0.083333 0.700000
0.083333 0.710000
0.086667 0.710000
0.086667 0.720000
0.095000 0.720000
0.095000 0.730000
0.098333 0.730000
0.098333 0.760000
0.101667 0.760000
0.101667 0.770000
0.103333 0.770000
0.103333 0.780000
0.106667 0.780000
0.106667 0.790000
0.108333 0.790000
0.108333 0.800000
0.111667 0.800000
0.111667 0.810000
0.123333 0.810000
0.123333 0.820000
0.140000 0.820000
0.140000 0.830000
0.145000 0.830000
0.145000 0.840000
0.160000 0.840000
0.160000 0.850000
0.180000 0.850000
0.180000 0.860000
0.190000 0.860000
0.190000 0.870000
0.193333 0.870000
0.193333 0.880000
0.195000 0.880000
0.195000 0.890000
0.198333 0.890000
0.198333 0.900000
0.210000 0.900000
0.210000 0.910000
0.220000 0.910000
0.220000 0.920000
0.225000 0.920000
0.228333 0.920000
0.251667 0.920000
0.251667 0.930000
0.260000 0.930000
0.260000 0.940000
0.268333 0.940000
0.268333 0.950000
0.290000 0.950000
0.290000 0.960000
0.310000 0.960000
0.310000 0.970000
0.375000 0.970000
0.375000 0.980000
0.381667 0.980000
0.381667 0.990000
0.401667 0.990000
0.405000 0.990000
0.421667 0.990000
0.421667 1.000000
0.755000 1.000000
0.758333 1.000000
0.865000 1.000000
0.868333 1.000000
1.000000 1.000000


==> data/unseen_alpha.dat <==
1 1 0
2 1 0.0013041526544839144
3 1 0.948267936706543
4 1 0.0006372823845595121
5 1 0.04539523273706436
6 1 0.0036613293923437595
7 1 0.0007340824231505394

1 2 0.003280546749010682
2 2 0
3 2 0.005643480457365513
4 2 0.08396317064762115
5 2 0.1916409134864807
6 2 0.3141387701034546
7 2 0.40133312344551086

1 3 0.0016854751156643033
2 3 0.0004059330385643989
3 3 0
4 3 0.00036687671672552824
5 3 0.9966430068016052
6 3 0.0004709588538389653
7 3 0.00042774382745847106

1 4 0.004640230908989906
2 4 0.11668922752141953
3 4 0.1408417522907257
4 4 0
5 4 0.5260117053985596
6 4 0.20142240822315216
7 4 0.010394645854830742

1 5 0.0010962150990962982
2 5 0.0007172594778239727
3 5 0.0029179579578340054
4 5 0.0008541207644157112
5 5 0
6 5 0.9938221573829651
7 5 0.0005923093995079398

1 6 0.0016463642241433263
2 6 0.002056671306490898
3 6 0.0031917933374643326
4 6 0.0022399479057639837
5 6 0.9885491132736206
6 6 0
7 6 0.00231602368876338

1 7 0.0012281696544960141
2 7 0.38219979405403137
3 7 0.002081428188830614
4 7 0.0015046694315969944
5 7 0.006692080292850733
6 7 0.6062938570976257
7 7 0


==> data/unseen_alpha_partial.dat <==
1 2 0.003280546749010682
2 2 0
3 2 0.005643480457365513
4 2 0.08396317064762115
5 2 0.1916409134864807
6 2 0.3141387701034546
7 2 0.40133312344551086

1 4 0.004640230908989906
2 4 0.11668922752141953
3 4 0.1408417522907257
4 4 0
5 4 0.5260117053985596
6 4 0.20142240822315216
7 4 0.010394645854830742
